Measurement of the Azimuthal Angle Dependence of Inclusive Jet Yields in Pb+Pb Collisions at sqrt(s(NN))= 2.76 TeV with the ATLAS detector

Measurements of the variation of inclusive jet suppression as a function of relative azimuthal angle, Delta phi, with respect to the elliptic event plane provide insight into the path-length dependence of jet quenching. ATLAS has measured the Delta phi dependence of jet yields in 0.14 nb^-1 of sqrt(s(NN))= 2.76 TeV Pb+Pb collisions at the LHC for jet transverse momenta p_T > 45 GeV in different collision centrality bins using an underlying event subtraction procedure that accounts for elliptic flow. The variation of the jet yield with Delta phi was characterized by the parameter, v_2^jet, and the ratio of out-of-plane (Delta phi ~ pi/2) to in-plane (Delta phi ~ 0) yields. Non-zero v_2^jet values were measured in all centrality bins for p_T < 160 GeV. The jet yields are observed to vary by as much as 20% between in-plane and out-of-plane directions.

==> Metadata.txt <==
Measurement of the Azimuthal Angle Dependence of Inclusive Jet Yields in Pb+Pb Collisions at sqrt(s(NN))= 2.76 TeV with the ATLAS detector

Measurements of the variation of inclusive jet suppression as a function of relative azimuthal angle, Delta phi, with respect to the elliptic event plane provide insight into the path-length dependence of jet quenching. ATLAS has measured the Delta phi dependence of jet yields in 0.14 nb^-1 of sqrt(s(NN))= 2.76 TeV Pb+Pb collisions at the LHC for jet transverse momenta p_T > 45 GeV in different collision centrality bins using an underlying event subtraction procedure that accounts for elliptic flow. The variation of the jet yield with Delta phi was characterized by the parameter, v_2^jet, and the ratio of out-of-plane (Delta phi ~ pi/2) to in-plane (Delta phi ~ 0) yields. Non-zero v_2^jet values were measured in all centrality bins for p_T < 160 GeV. The jet yields are observed to vary by as much as 20% between in-plane and out-of-plane directions.

Comments: 5 pages plus author list (18 pages total), 3 figures, 0 tables, submitted to PRL, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HION-2012-12
Report number: CERN-PH-EP-2013-081

